A Computational Tropical Geometry Framework for Neural Networks

We propose a computational tropical geometry framework for the symbolic analysis of neural networks with tropical activations. The number of linear regions of a neural network has been actively studied as a measure of the expressivity of a given architecture. To study these, we work in the setting of tropical geometry---a combinatorial and polyhedral variant of algebraic geometry---where there are known connections between tropical rational maps and feedforward neural networks. We expand this connection by developing concrete computational tools for studying the linear regions of neural networks. We present an algorithm, together with a proof of correctness, which computes the linear regions of a neural network as explicit unions of polyhedra. We further relate the computation of the number of linear regions of a tropical expression to the number of monomials that appear in it, and show how tropical expressions can often be pruned to remove redundant monomials. We introduce the Hoffman constant of a neural network's tropical expression, a geometric quantity that controls the distance from any point in the input space to the farthest linear region. We provide the open source Julia library TropicalNN.jl, which is built on top of the OSCAR computer algebra system and implements the algorithms mentioned above to analyze neural networks symbolically using their tropical representations. We present a set of proof-of-concept computational examples to demonstrate how our tropical geometric theory can be applied to reveal insights on the expressivity of a network architecture.

==> data/mnist/linear_regions.csv <==
Model,Activation,Architecture,HiddenLayers,Width,Pieces,Algorithm,Encoding,NumSamples,MeanNumRegions,StdNumRegions,MeanTimeSeconds,StdTimeSeconds,MedianTimeSeconds,MinTimeSeconds,MaxTimeSeconds
relu_d1_w4,relu,784:4:10,1,4,,HiGHS,Float64,30,16.0,0.0,8.53391549633333,14.086458566299008,7.639693052,1.130328282,81.08725975
relu_d1_w5,relu,784:5:10,1,5,,HiGHS,Float64,30,32.0,0.0,4.562309826300001,2.443409948916719,4.2284244475,1.821218405,13.26789711
relu_d1_w6,relu,784:6:10,1,6,,HiGHS,Float64,30,64.0,0.0,7.220027714733333,2.6833192177289087,6.7698802425,4.130717347,18.185131414
relu_d1_w7,relu,784:7:10,1,7,,HiGHS,Float64,30,128.0,0.0,11.1956432309,2.322222983872767,10.614911504,8.391329024,17.118952459
relu_d1_w8,relu,784:8:10,1,8,,HiGHS,Float64,30,256.0,0.0,25.668791083100007,4.097712873456054,24.569012360499997,19.672609094,33.096197392
maxout2_d1_w4,maxout,784:4:10,1,4,2,HiGHS,Float64,30,16.0,0.0,2.8707570161333327,0.7961219092397069,2.7587881705,1.764652086,4.952907158
maxout2_d1_w5,maxout,784:5:10,1,5,2,HiGHS,Float64,30,32.0,0.0,4.681999919433333,2.5467328076456868,4.376799828,1.613335415,12.393736859
maxout2_d1_w6,maxout,784:6:10,1,6,2,HiGHS,Float64,30,64.0,0.0,7.3351509590666675,2.8842601158291075,6.8433096854999995,3.05233825,12.747018336
maxout2_d1_w7,maxout,784:7:10,1,7,2,HiGHS,Float64,30,128.0,0.0,13.007765161133337,2.194363792473794,12.514257515,9.271101904,16.689689851
maxout2_d1_w8,maxout,784:8:10,1,8,2,HiGHS,Float64,30,256.0,0.0,25.32421286549999,4.020102731066389,25.049099845500002,18.342590688,36.821646791
relu_d2_w4,relu,784:4:4:10,2,4,,HiGHS,Float64,30,84.13333333333334,22.57208121938942,22.407160715299995,23.01739790732786,7.869143644999999,3.258536051,70.403668215
relu_d2_w5,relu,784:5:5:10,2,5,,HiGHS,Float64,30,332.76666666666665,76.98171898230946,25.019661951600007,18.496849770505886,17.9967207165,9.815174291,67.430331025
relu_d2_w6,relu,784:6:6:10,2,6,,HiGHS,Float64,30,1242.5666666666666,270.17155256631287,59.623010601200015,11.233784257229098,59.901665316,33.168392055,79.778205205
relu_d2_w7,relu,784:7:7:10,2,7,,HiGHS,Float64,30,4684.533333333334,886.7051655283805,295.2228365740333,67.80031722101153,278.35349396050003,210.040631486,505.155363328
relu_d2_w8,relu,784:8:8:10,2,8,,HiGHS,Float64,30,16532.6,2591.852440989276,1365.6516942673,322.02195597305877,1394.856699571,700.6120857,2104.988827526


==> data/mnist/metrics.csv <==
Model,Activation,Architecture,HiddenLayers,Width,Pieces,Epochs,BatchSize,LearningRate,NumSamples,MeanTrainAccuracy,StdTrainAccuracy,MeanTestAccuracy,StdTestAccuracy
relu_d1_w4,relu,784:4:10,1,4,,100,128,0.005,30,0.8514488888888889,0.050870665758747324,0.8429833333333332,0.04771049969984798
relu_d1_w5,relu,784:5:10,1,5,,100,128,0.005,30,0.8871533333333333,0.04666110915183749,0.8760133333333335,0.04455538771812724
relu_d1_w6,relu,784:6:10,1,6,,100,128,0.005,30,0.9195988888888886,0.010299579589431281,0.9065233333333331,0.010232729212015575
relu_d1_w7,relu,784:7:10,1,7,,100,128,0.005,30,0.9335866666666666,0.006924007875318404,0.9183766666666667,0.006212539229506799
relu_d1_w8,relu,784:8:10,1,8,,100,128,0.005,30,0.9413355555555557,0.008599428312698254,0.9241899999999998,0.006984581541534527
maxout2_d1_w4,maxout,784:4:10,1,4,2,100,128,0.005,30,0.9347566666666667,0.0038930299244081335,0.9138566666666667,0.003847765436012785
maxout2_d1_w5,maxout,784:5:10,1,5,2,100,128,0.005,30,0.953711666666667,0.0026682507866646293,0.9290566666666668,0.0035882647168458607
maxout2_d1_w6,maxout,784:6:10,1,6,2,100,128,0.005,30,0.9668861111111112,0.0026009911289985132,0.9381833333333335,0.0027690510428955463
maxout2_d1_w7,maxout,784:7:10,1,7,2,100,128,0.005,30,0.9751600000000002,0.0024563413905277693,0.9415433333333334,0.002774723761750524
maxout2_d1_w8,maxout,784:8:10,1,8,2,100,128,0.005,30,0.9817316666666666,0.002747724066912972,0.9443733333333334,0.0035933783291064625
relu_d2_w4,relu,784:4:4:10,2,4,,100,128,0.005,30,0.8360311111111111,0.061752708184107365,0.82673,0.060658826290133167
relu_d2_w5,relu,784:5:5:10,2,5,,100,128,0.005,30,0.8958727777777776,0.022890671560884833,0.8850366666666666,0.022051530298501893
relu_d2_w6,relu,784:6:6:10,2,6,,100,128,0.005,30,0.9180366666666664,0.012754951258597401,0.9048333333333333,0.012214528752419313
relu_d2_w7,relu,784:7:7:10,2,7,,100,128,0.005,30,0.9331683333333333,0.007678818892156795,0.9185866666666666,0.006505103213331211
relu_d2_w8,relu,784:8:8:10,2,8,,100,128,0.005,30,0.9414999999999998,0.012268428159381936,0.92345,0.010682688219086378


==> data/monomial-experiment/rate_of_pruning.csv <==
Width,Rate_Init,Rate_Trained
2,0.0,0.0
3,0.03333333333333334,0.029629629629629634
4,0.0762745098039216,0.06000000000000002
5,0.18139730639730636,0.15505050505050505
6,0.2666365007541478,0.24926470588235297
7,0.39873737373737383,0.37289562289562295
8,0.4570437405731525,0.45116892911010553


==> data/monomial-experiment/signomials_regions.csv <==
NVars,NMonomials,MeanNumRegions,MeanTime,NSamples
3,20,86.6,9.656455272866667,30
3,50,171.13333333333333,4.7569947853,30
3,100,257.6333333333333,4.377022355566666,30
3,200,379.3333333333333,9.0781744194,30
3,350,503.6,18.987396067000002,30
3,500,602.1,31.16871096856666,30
3,800,724.0333333333333,58.649739674,30
3,1000,780.0666666666667,77.79055546426665,30
4,20,151.96666666666667,8.621584530166666,30
4,50,379.96666666666664,9.158944744100001,30
4,100,677.4666666666667,13.040145019899999,30
4,200,1116.7666666666667,25.025606049666674,30
4,350,1584.9666666666667,52.40206593953333,30
4,500,1952.0333333333333,87.74886557279997,30
4,800,2537.1666666666665,179.08659210719998,30
4,1000,2906.733333333333,249.95652226306666,30


==> data/training-measurements/hoffman_constants.csv <==
Seed,Epoch,Step,Hoffman_Constant,Norm,Algorithm,Representation,Numerical_Evaluation
20260827,0,0,15705.544401466617,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,1,63,7003.51257309975,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,2,126,20131.682615556416,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,3,189,176462.98156314404,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,4,252,7821.972036475751,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,5,315,8714.252768552587,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,6,378,3500.2235331091556,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,7,441,12216.767748336364,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,8,504,6126.264800215804,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,9,567,1604.3530643056597,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,10,630,4309.311383153245,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,11,693,8150.442529210518,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,12,756,13696.701230187375,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,13,819,7944.781795710768,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,14,882,36574.24083224475,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,15,945,11398.392220331194,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,16,1008,3187.931321745332,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,17,1071,23398.77998978431,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,18,1134,3250.1693349501215,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,19,1197,4274.5257693539,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,20,1260,196755.9366583341,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,21,1323,14365.194297704747,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,22,1386,46843.547560936015,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,23,1449,6620.412759904187,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,24,1512,8963.973060797249,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,25,1575,2796.3780917861536,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,26,1638,3606.1490440803796,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,27,1701,2242.631272249835,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,28,1764,2193.943629024111,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,29,1827,3112.8806134225856,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,30,1890,2312.8760481985832,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,31,1953,4433.07565354136,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,32,2016,1646.389447865062,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,33,2079,13829.860776158237,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,34,2142,7009.1344387875615,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,35,2205,3677.0213185255984,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,36,2268,2094.51295563386,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,37,2331,5280.381943831458,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,38,2394,7766.924561598051,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,39,2457,1724.861407584614,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,40,2520,4814.594705513457,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,41,2583,643.1970733003923,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,42,2646,5683.013280840585,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,43,2709,2208.5398927063916,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,44,2772,854.1021965310424,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,45,2835,18601.338703912937,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,46,2898,713.6930935409983,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,47,2961,684.1183162063245,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,48,3024,6807.440574000982,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,49,3087,1829.840280837129,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,50,3150,6272.857732586131,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,51,3213,866.3507982831404,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,52,3276,331.43514899400645,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,53,3339,1133.3179600333563,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,54,3402,3192.3370764925094,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,55,3465,5619.130531047015,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,56,3528,12670.498025015628,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,57,3591,1302.170086264175,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,58,3654,55260.55887954186,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,59,3717,7306.695783065527,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,60,3780,5782.987489675089,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,61,3843,2931.8888256035316,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,62,3906,18972.610299278047,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,63,3969,2217.6672750124253,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,64,4032,624.9423875061648,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,65,4095,430085.8635097486,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,66,4158,963.0589434735049,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,67,4221,5692.125720945046,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,68,4284,7939.451816479415,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,69,4347,1215.541500510164,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,70,4410,1780.2162575306031,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,71,4473,810.7265662232472,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,72,4536,367.52644889385203,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,73,4599,796.5124787663369,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,74,4662,2792.4013189552334,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,75,4725,3749.995307763855,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,76,4788,5723.780012974184,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,77,4851,484.41183500144314,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,78,4914,78200.11524584144,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,79,4977,5868.057774605687,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,80,5040,891.7535049013396,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,81,5103,338.6195459882856,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,82,5166,797.5181571467147,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,83,5229,512.601421641883,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,84,5292,2338.571426048831,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,85,5355,6854.100651322114,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,86,5418,3175.25341273685,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,87,5481,1062.9542234294058,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,88,5544,943.364043698535,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,89,5607,496.92622965291,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,90,5670,2219.2719784144315,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,91,5733,2155.8803575183324,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,92,5796,3007.2967647215755,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,93,5859,1338.012342708734,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,94,5922,1179.056827643093,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,95,5985,360.66143122829436,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,96,6048,493.35902110278766,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,97,6111,461.29877893553925,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,98,6174,2095.977745527104,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,99,6237,231.1990681118625,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,100,6300,378.2535862102615,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,101,6363,832.3237164472172,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,102,6426,1066.9933970799507,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,103,6489,662.543957808057,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,104,6552,7725.601772026935,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,105,6615,466.9369107030536,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,106,6678,197.49179221232552,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,107,6741,379.7101591236249,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,108,6804,1229.8663239922853,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,109,6867,350.8165776463356,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,110,6930,763.8547791600131,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,111,6993,362.6231807043536,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,112,7056,604.5789018467365,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,113,7119,212.58835498673753,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,114,7182,172.29374808755583,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,115,7245,3794.1537138561107,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,116,7308,573.4631568261511,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,117,7371,258.80008560587675,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,118,7434,341.92598374252435,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,119,7497,679.1630792418167,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,120,7560,16270.156430067145,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,121,7623,287.35535044298075,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,122,7686,505.30195712258444,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,123,7749,3112.369467736637,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,124,7812,602.3826590882135,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,125,7875,536.5507696503557,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,126,7938,1563.5718208933,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,127,8001,509.66234629836725,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,128,8064,273.61729750428225,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,129,8127,258.75383604233883,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,130,8190,4871.623089993529,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,131,8253,865.6522041609729,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,132,8316,306.0357674788091,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,133,8379,722.3817820961086,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,134,8442,155.47622202712344,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,135,8505,293.56901916707176,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,136,8568,252.26901190281146,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,137,8631,1021.7492613492313,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,138,8694,903.2929377373449,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,139,8757,494.36288087117697,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,140,8820,3067.4617801533295,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,141,8883,3870.1964217049485,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,142,8946,412.0166469953635,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,143,9009,3208.3409792659827,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,144,9072,299.39837242105057,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,145,9135,1563.1691830940144,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,146,9198,346.1812003904086,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,147,9261,804.4090517938234,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,148,9324,481.7516051641297,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,149,9387,1056.3284440430543,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,150,9450,270.60485390270827,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,151,9513,1641.209987227256,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,152,9576,4269.544569548394,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,153,9639,1338.424792682703,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,154,9702,172.89907477311837,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,155,9765,86.54682169565231,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,156,9828,920.4627492891814,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,157,9891,179.0599151699233,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,158,9954,57057.3142361812,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,159,10017,556.5690097580124,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,160,10080,429.67186099515385,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,161,10143,314.67040630854325,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,162,10206,109.22353672944114,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,163,10269,226.9711439769615,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,164,10332,1142.796712481787,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,165,10395,330.5512689841067,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,166,10458,506.89050118719405,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,167,10521,504.3523953235023,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,168,10584,869.7917693056203,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,169,10647,15032.171791305049,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,170,10710,862.5084099300653,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,171,10773,549.1811693751761,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,172,10836,1338.863870690866,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,173,10899,338.38946382290044,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,174,10962,464.00113626318284,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,175,11025,534.0812965968211,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,176,11088,122.29450213089763,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,177,11151,108.32637974064045,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,178,11214,642.1031278812535,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,179,11277,310.423703592769,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,180,11340,891.2852179595237,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,181,11403,275.54605086105516,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,182,11466,1026.1911311855347,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,183,11529,5634.271950798678,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,184,11592,709.2711124155085,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,185,11655,83.23056536478667,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,186,11718,268.88595118710157,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,187,11781,219.2626014647891,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,188,11844,304.9409860602138,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,189,11907,470.2695021365351,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,190,11970,548.3847206536584,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,191,12033,152.08495094747656,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,192,12096,96.5064398654247,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,193,12159,95.15775241746711,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,194,12222,9961.97802477281,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,195,12285,469.03732129087655,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,196,12348,636.2002180529571,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,197,12411,103.76191619622466,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,198,12474,1450.238541135933,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,199,12537,132.91878982265538,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests
20260827,200,12600,136.8164625513437,infinity,brute_force,pruned_rational_signomial,floating_point_lp_and_rank_tests


==> data/training-measurements/monomial_counts.csv <==
Seed,Epoch,Step,Pre_Pruning,Post_Pruning
20260827,0,0,136,36
20260827,1,63,80,33
20260827,2,126,64,32
20260827,3,189,64,32
20260827,4,252,64,32
20260827,5,315,64,32
20260827,6,378,64,32
20260827,7,441,64,32
20260827,8,504,64,32
20260827,9,567,64,32
20260827,10,630,64,32
20260827,11,693,64,32
20260827,12,756,64,32
20260827,13,819,64,32
20260827,14,882,64,32
20260827,15,945,64,32
20260827,16,1008,64,32
20260827,17,1071,64,32
20260827,18,1134,64,32
20260827,19,1197,64,32
20260827,20,1260,64,32
20260827,21,1323,64,32
20260827,22,1386,64,32
20260827,23,1449,64,32
20260827,24,1512,64,32
20260827,25,1575,64,32
20260827,26,1638,64,32
20260827,27,1701,64,32
20260827,28,1764,64,32
20260827,29,1827,64,32
20260827,30,1890,64,32
20260827,31,1953,64,32
20260827,32,2016,64,32
20260827,33,2079,64,32
20260827,34,2142,64,32
20260827,35,2205,64,32
20260827,36,2268,64,32
20260827,37,2331,64,32
20260827,38,2394,64,32
20260827,39,2457,64,32
20260827,40,2520,64,32
20260827,41,2583,64,32
20260827,42,2646,64,32
20260827,43,2709,64,32
20260827,44,2772,64,32
20260827,45,2835,64,32
20260827,46,2898,64,32
20260827,47,2961,64,32
20260827,48,3024,64,32
20260827,49,3087,64,32
20260827,50,3150,64,32
20260827,51,3213,64,32
20260827,52,3276,64,32
20260827,53,3339,64,32
20260827,54,3402,64,32
20260827,55,3465,64,32
20260827,56,3528,64,32
20260827,57,3591,64,32
20260827,58,3654,64,32
20260827,59,3717,64,32
20260827,60,3780,64,32
20260827,61,3843,64,32
20260827,62,3906,64,32
20260827,63,3969,64,32
20260827,64,4032,64,32
20260827,65,4095,64,32
20260827,66,4158,64,32
20260827,67,4221,64,32
20260827,68,4284,64,32
20260827,69,4347,64,32
20260827,70,4410,64,32
20260827,71,4473,64,32
20260827,72,4536,64,32
20260827,73,4599,64,32
20260827,74,4662,64,32
20260827,75,4725,64,32
20260827,76,4788,64,32
20260827,77,4851,64,32
20260827,78,4914,64,32
20260827,79,4977,64,32
20260827,80,5040,64,32
20260827,81,5103,64,32
20260827,82,5166,64,32
20260827,83,5229,64,32
20260827,84,5292,64,32
20260827,85,5355,64,32
20260827,86,5418,64,32
20260827,87,5481,64,32
20260827,88,5544,64,32
20260827,89,5607,64,32
20260827,90,5670,64,32
20260827,91,5733,64,32
20260827,92,5796,64,32
20260827,93,5859,64,32
20260827,94,5922,64,32
20260827,95,5985,64,32
20260827,96,6048,64,32
20260827,97,6111,64,32
20260827,98,6174,64,32
20260827,99,6237,64,32
20260827,100,6300,64,32
20260827,101,6363,64,32
20260827,102,6426,64,32
20260827,103,6489,64,32
20260827,104,6552,64,32
20260827,105,6615,64,32
20260827,106,6678,64,32
20260827,107,6741,64,32
20260827,108,6804,64,32
20260827,109,6867,64,32
20260827,110,6930,64,32
20260827,111,6993,64,32
20260827,112,7056,64,32
20260827,113,7119,64,32
20260827,114,7182,64,32
20260827,115,7245,64,32
20260827,116,7308,64,32
20260827,117,7371,64,32
20260827,118,7434,64,32
20260827,119,7497,64,32
20260827,120,7560,64,32
20260827,121,7623,64,32
20260827,122,7686,64,32
20260827,123,7749,64,32
20260827,124,7812,64,32
20260827,125,7875,64,32
20260827,126,7938,64,32
20260827,127,8001,64,32
20260827,128,8064,64,32
20260827,129,8127,64,32
20260827,130,8190,64,32
20260827,131,8253,64,32
20260827,132,8316,64,32
20260827,133,8379,64,32
20260827,134,8442,64,32
20260827,135,8505,64,32
20260827,136,8568,64,32
20260827,137,8631,64,32
20260827,138,8694,64,32
20260827,139,8757,64,32
20260827,140,8820,64,32
20260827,141,8883,64,32
20260827,142,8946,64,32
20260827,143,9009,64,32
20260827,144,9072,64,32
20260827,145,9135,64,32
20260827,146,9198,64,32
20260827,147,9261,64,32
20260827,148,9324,64,32
20260827,149,9387,64,32
20260827,150,9450,64,32
20260827,151,9513,64,32
20260827,152,9576,64,32
20260827,153,9639,64,32
20260827,154,9702,64,32
20260827,155,9765,64,32
20260827,156,9828,64,32
20260827,157,9891,64,32
20260827,158,9954,64,32
20260827,159,10017,64,32
20260827,160,10080,64,32
20260827,161,10143,64,32
20260827,162,10206,64,32
20260827,163,10269,64,32
20260827,164,10332,64,32
20260827,165,10395,64,32
20260827,166,10458,64,32
20260827,167,10521,64,32
20260827,168,10584,64,32
20260827,169,10647,64,32
20260827,170,10710,64,32
20260827,171,10773,64,32
20260827,172,10836,64,32
20260827,173,10899,64,32
20260827,174,10962,64,32
20260827,175,11025,64,32
20260827,176,11088,64,32
20260827,177,11151,64,32
20260827,178,11214,64,32
20260827,179,11277,64,32
20260827,180,11340,64,32
20260827,181,11403,64,32
20260827,182,11466,64,32
20260827,183,11529,64,32
20260827,184,11592,64,32
20260827,185,11655,64,32
20260827,186,11718,64,32
20260827,187,11781,64,32
20260827,188,11844,64,32
20260827,189,11907,64,32
20260827,190,11970,64,32
20260827,191,12033,64,32
20260827,192,12096,64,32
20260827,193,12159,64,32
20260827,194,12222,64,32
20260827,195,12285,64,32
20260827,196,12348,64,32
20260827,197,12411,64,32
20260827,198,12474,64,32
20260827,199,12537,64,32
20260827,200,12600,64,32


==> data/training-measurements/polyhedra_stats.csv <==
Seed,Epoch,Step,Linear_Region_Count,Bounded_Region_Count,Unbounded_Region_Count,Polyhedron_Count,Mean_Vertices_Per_Region,Max_Vertices_Per_Region,Mean_Vertices_Per_Constituent_Polyhedron,Max_Vertices_Per_Constituent_Polyhedron,Mean_Facets_Per_Constituent_Polyhedron,Max_Facets_Per_Constituent_Polyhedron,Mean_Rays_Per_Constituent_Polyhedron
20260827,0,0,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,1,63,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,2,126,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,3,189,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,4,252,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,5,315,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,6,378,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,5,0.7142857142857143
20260827,7,441,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,8,504,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,9,567,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,10,630,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,11,693,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,5,0.7142857142857143
20260827,12,756,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,6,0.7142857142857143
20260827,13,819,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,6,0.7142857142857143
20260827,14,882,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,6,0.7142857142857143
20260827,15,945,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,6,0.7142857142857143
20260827,16,1008,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,17,1071,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,18,1134,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,19,1197,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,20,1260,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,21,1323,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,22,1386,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,5,0.7142857142857143
20260827,23,1449,56,36,20,56,3.2142857142857144,5,3.2142857142857144,5,3.5714285714285716,5,0.7142857142857143
20260827,24,1512,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,25,1575,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,26,1638,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,27,1701,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,28,1764,56,36,20,56,3.2142857142857144,8,3.2142857142857144,8,3.5714285714285716,8,0.7142857142857143
20260827,29,1827,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,30,1890,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,31,1953,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,32,2016,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,33,2079,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,34,2142,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,35,2205,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,36,2268,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,37,2331,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,38,2394,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,39,2457,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,40,2520,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,41,2583,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,42,2646,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,43,2709,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,44,2772,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,45,2835,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,46,2898,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,47,2961,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,48,3024,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,49,3087,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,50,3150,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,51,3213,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,52,3276,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,53,3339,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,54,3402,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,55,3465,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,56,3528,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,57,3591,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,58,3654,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,59,3717,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,60,3780,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,61,3843,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,62,3906,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,63,3969,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,64,4032,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,65,4095,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,66,4158,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,67,4221,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,68,4284,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,69,4347,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,70,4410,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,71,4473,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,72,4536,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,73,4599,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,74,4662,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,75,4725,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,76,4788,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,77,4851,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,78,4914,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,79,4977,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,80,5040,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,81,5103,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,82,5166,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,83,5229,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,84,5292,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,85,5355,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,86,5418,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,87,5481,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,88,5544,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,89,5607,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,90,5670,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,91,5733,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,92,5796,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,93,5859,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,94,5922,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,95,5985,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,96,6048,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,97,6111,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,98,6174,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,99,6237,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,100,6300,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,101,6363,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,102,6426,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,103,6489,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,104,6552,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,105,6615,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,106,6678,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,107,6741,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,108,6804,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,109,6867,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,110,6930,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,111,6993,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,112,7056,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,113,7119,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,114,7182,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,115,7245,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,116,7308,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,117,7371,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,118,7434,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,119,7497,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,120,7560,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,121,7623,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,122,7686,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,123,7749,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,124,7812,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,125,7875,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,126,7938,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,127,8001,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,128,8064,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,129,8127,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,130,8190,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,131,8253,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,132,8316,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,133,8379,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,134,8442,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,135,8505,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,136,8568,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,137,8631,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,138,8694,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,139,8757,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,140,8820,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,141,8883,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,142,8946,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,143,9009,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,144,9072,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,145,9135,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,146,9198,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,147,9261,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,148,9324,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,149,9387,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,150,9450,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,151,9513,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,152,9576,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,153,9639,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,154,9702,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,155,9765,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,156,9828,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,157,9891,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,158,9954,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,159,10017,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,160,10080,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,161,10143,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,162,10206,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,163,10269,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,164,10332,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,165,10395,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,166,10458,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,167,10521,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,168,10584,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,169,10647,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,170,10710,56,36,20,56,3.2142857142857144,6,3.2142857142857144,6,3.5714285714285716,6,0.7142857142857143
20260827,171,10773,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,172,10836,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,173,10899,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,174,10962,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,175,11025,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,176,11088,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,177,11151,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,178,11214,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,179,11277,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,180,11340,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,181,11403,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,182,11466,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,183,11529,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,184,11592,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,185,11655,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,186,11718,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,187,11781,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,188,11844,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,189,11907,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,190,11970,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,191,12033,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,192,12096,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,193,12159,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,194,12222,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,195,12285,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,196,12348,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,197,12411,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,198,12474,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,199,12537,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143
20260827,200,12600,56,36,20,56,3.2142857142857144,7,3.2142857142857144,7,3.5714285714285716,7,0.7142857142857143


==> data/training-measurements/training_metrics.csv <==
Seed,Epoch,Step,Examples_Seen,Train_Loss,Validation_Loss,Train_Accuracy,Validation_Accuracy,Parameter_Norm
20260827,0,0,0,0.6411022623291605,0.6411064663527789,0.511,0.528,4.351374969734729
20260827,1,63,1000,0.6214821353899855,0.621812476676392,0.544,0.564,4.380661261733319
20260827,2,126,2000,0.6073316044538253,0.6078812695418796,0.554,0.552,4.447488344926733
20260827,3,189,3000,0.5967818083210866,0.5975095711606634,0.568,0.568,4.517960999503765
20260827,4,252,4000,0.5879988537518709,0.588813601548787,0.577,0.58,4.57736710843141
20260827,5,315,5000,0.579565914350313,0.5803921266157518,0.592,0.584,4.6430064423432045
20260827,6,378,6000,0.5714564087489785,0.572239059840284,0.602,0.6,4.700903461114806
20260827,7,441,7000,0.5631564338858093,0.5639537767561213,0.617,0.6,4.7659270672145535
20260827,8,504,8000,0.5553018298830558,0.5561904758850374,0.627,0.616,4.821905375113435
20260827,9,567,9000,0.5475355054325025,0.5485389409666662,0.635,0.628,4.874043671028047
20260827,10,630,10000,0.5397639789275525,0.5408303476412414,0.65,0.652,4.9345724219087606
20260827,11,693,11000,0.5320828303791274,0.5331897486880978,0.662,0.664,4.995563461885277
20260827,12,756,12000,0.5244312651413529,0.5255729974074416,0.687,0.68,5.056591691133279
20260827,13,819,13000,0.516783645255686,0.5179502602933569,0.694,0.704,5.116932639702086
20260827,14,882,14000,0.5091215477084552,0.5103864028434194,0.7,0.712,5.175848866434671
20260827,15,945,15000,0.5016234024779173,0.5029851453745692,0.711,0.716,5.24331900024063
20260827,16,1008,16000,0.4942635999310965,0.4958539717864633,0.721,0.724,5.304305859656267
20260827,17,1071,17000,0.4867205784158087,0.4887429482229272,0.726,0.732,5.367669182379659
20260827,18,1134,18000,0.47928340170778283,0.4815915819768663,0.73,0.732,5.435917696551102
20260827,19,1197,19000,0.4719587296003335,0.4744812028054623,0.739,0.736,5.505114399256979
20260827,20,1260,20000,0.46482289648463365,0.46747286292309204,0.746,0.744,5.572907643023009
20260827,21,1323,21000,0.4577909502366971,0.46047614393256336,0.752,0.744,5.640092285718919
20260827,22,1386,22000,0.45067955864895665,0.4533931689563039,0.758,0.752,5.70750877087756
20260827,23,1449,23000,0.4438203254222403,0.4465372374878545,0.758,0.752,5.778356312209117
20260827,24,1512,24000,0.4369087658670862,0.4395656569378396,0.761,0.752,5.84766456343576
20260827,25,1575,25000,0.4299221564852166,0.43253891610089074,0.769,0.76,5.919958598385756
20260827,26,1638,26000,0.42313493926376167,0.42566064338329357,0.775,0.768,5.99029490890522
20260827,27,1701,27000,0.416315150595974,0.4188235594238517,0.784,0.776,6.06350582067764
20260827,28,1764,28000,0.409484163655027,0.4119170882313558,0.802,0.784,6.137188073809047
20260827,29,1827,29000,0.4026446754534055,0.4051440810574396,0.815,0.788,6.208663935147498
20260827,30,1890,30000,0.3958525347045077,0.39845633270985775,0.825,0.812,6.281968223332077
20260827,31,1953,31000,0.38911850827822914,0.3918361039812398,0.83,0.824,6.35850366716644
20260827,32,2016,32000,0.3824097177046095,0.3852920169120776,0.847,0.84,6.432675802215686
20260827,33,2079,33000,0.37576252010570516,0.3788121924601761,0.85,0.844,6.5108408125821295
20260827,34,2142,34000,0.36930326099273336,0.37240445342177675,0.857,0.848,6.584537208602294
20260827,35,2205,35000,0.3627829413966001,0.36602056203286737,0.864,0.848,6.665849307924218
20260827,36,2268,36000,0.35642281369136974,0.3597695509812202,0.868,0.86,6.741973399955468
20260827,37,2331,37000,0.3502352974011779,0.3535678419759158,0.873,0.86,6.82170219127905
20260827,38,2394,38000,0.3442506767508373,0.34753597058765445,0.878,0.872,6.8995822009669565
20260827,39,2457,39000,0.33830034548602,0.3415674190604515,0.885,0.88,6.977321630907468
20260827,40,2520,40000,0.3323420544627966,0.3355245710311564,0.894,0.884,7.056591529573465
20260827,41,2583,41000,0.3265100686166401,0.3296618774978158,0.901,0.892,7.135553225220451
20260827,42,2646,42000,0.3208514289025673,0.3238717335496699,0.912,0.896,7.212008230939851
20260827,43,2709,43000,0.31528718228397473,0.31826530827582755,0.916,0.9,7.289368608004729
20260827,44,2772,44000,0.3096598173742481,0.31244063339054706,0.918,0.904,7.36820822589831
20260827,45,2835,45000,0.3041955619468437,0.3070047977387101,0.924,0.912,7.445448529493957
20260827,46,2898,46000,0.29883075513750296,0.3016305436395923,0.926,0.912,7.5220415841923485
20260827,47,2961,47000,0.29355284464744463,0.29624926405057017,0.929,0.912,7.6029562532619535
20260827,48,3024,48000,0.28831341139346206,0.2910583152185953,0.932,0.908,7.67666860927049
20260827,49,3087,49000,0.28323527941857174,0.285905688193527,0.93,0.908,7.756127782092291
20260827,50,3150,50000,0.2782191279273294,0.2808750400626783,0.931,0.908,7.832085335976183
20260827,51,3213,51000,0.2733600145696007,0.27612596201233147,0.932,0.912,7.9083432495083
20260827,52,3276,52000,0.2686614271612521,0.2714688035553345,0.932,0.912,7.986451013521712
20260827,53,3339,53000,0.2639795509274836,0.2668091820322954,0.93,0.916,8.06334773651118
20260827,54,3402,54000,0.25945223584150356,0.26235169021196225,0.933,0.92,8.138904262131554
20260827,55,3465,55000,0.2550035150963873,0.2579961363311043,0.934,0.92,8.214030081235691
20260827,56,3528,56000,0.25056246651376024,0.25356568549296593,0.935,0.92,8.28986063006286
20260827,57,3591,57000,0.24623647843733612,0.24936824926510906,0.935,0.924,8.362402250950897
20260827,58,3654,58000,0.24204820288123624,0.245181831402473,0.937,0.928,8.436678047717475
20260827,59,3717,59000,0.23792826302535194,0.24105375228716558,0.935,0.928,8.51202441665222
20260827,60,3780,60000,0.2339253459965077,0.23704498435390964,0.936,0.928,8.587358058741376
20260827,61,3843,61000,0.23000404852989176,0.23303455728032796,0.936,0.932,8.660647942675107
20260827,62,3906,62000,0.22620355770726652,0.22917586367124157,0.938,0.936,8.734535666678081
20260827,63,3969,63000,0.22256156342830125,0.22559588719507664,0.937,0.94,8.807230791484473
20260827,64,4032,64000,0.21893006327952663,0.2219418811869668,0.939,0.94,8.879995506292222
20260827,65,4095,65000,0.21534683660026566,0.2185230844716259,0.938,0.94,8.951091791774173
20260827,66,4158,66000,0.21180258639730548,0.21492424149286896,0.94,0.94,9.024013974407875
20260827,67,4221,67000,0.20843896603064177,0.21170965694170837,0.94,0.94,9.095498278541562
20260827,68,4284,68000,0.20513327933257178,0.2084081014008749,0.939,0.94,9.168526636380859
20260827,69,4347,69000,0.2019140472835228,0.20534569416818288,0.939,0.94,9.237724663309377
20260827,70,4410,70000,0.1987894309790367,0.20232469155338464,0.94,0.94,9.308629398142902
20260827,71,4473,71000,0.19575166789816434,0.19941900025643916,0.94,0.94,9.378521831823734
20260827,72,4536,72000,0.19269689558540198,0.19648626260051485,0.941,0.94,9.450890635652822
20260827,73,4599,73000,0.18970691856440136,0.19364354152476349,0.942,0.944,9.520543698766907
20260827,74,4662,74000,0.18685433328148912,0.19098696210769628,0.942,0.944,9.58917071753088
20260827,75,4725,75000,0.1839390495179473,0.188377416791468,0.944,0.944,9.657421540963094
20260827,76,4788,76000,0.18117916312186438,0.18579935011962945,0.944,0.944,9.728778027386552
20260827,77,4851,77000,0.17851185645883877,0.18331054530538227,0.946,0.944,9.79631571724831
20260827,78,4914,78000,0.17592845023595918,0.18090014807030252,0.946,0.944,9.866209186772709
20260827,79,4977,79000,0.17347638825109954,0.1785292116257603,0.946,0.948,9.936162567344727
20260827,80,5040,80000,0.1710687818153739,0.17641701187348835,0.946,0.952,10.000675603921716
20260827,81,5103,81000,0.16878358247392247,0.17429181503020313,0.946,0.952,10.06903060131648
20260827,82,5166,82000,0.1664764951459276,0.17214260997382375,0.946,0.948,10.135212428584177
20260827,83,5229,83000,0.16433753081124575,0.17011394838512392,0.946,0.952,10.200456843534127
20260827,84,5292,84000,0.16222650731429047,0.16822814041237039,0.946,0.952,10.264370625218596
20260827,85,5355,85000,0.16017527946543073,0.16631798064355968,0.947,0.952,10.331385497242742
20260827,86,5418,86000,0.1582465478798679,0.16442577556793378,0.947,0.956,10.395471928347138
20260827,87,5481,87000,0.15635900899593966,0.16266515896924313,0.947,0.952,10.458026478796539
20260827,88,5544,88000,0.1545110547799087,0.16098624588453428,0.949,0.956,10.522193767786051
20260827,89,5607,89000,0.15274165008907722,0.15927851179925415,0.949,0.952,10.585557166747602
20260827,90,5670,90000,0.15099230392101365,0.15760637026195617,0.95,0.956,10.65109307651217
20260827,91,5733,91000,0.14938853708038374,0.1561346206163599,0.953,0.956,10.705740186881519
20260827,92,5796,92000,0.1477157331791683,0.15454182215817217,0.953,0.956,10.767821204000143
20260827,93,5859,93000,0.1461237958380185,0.15302114666784808,0.953,0.956,10.828517466949396
20260827,94,5922,94000,0.14460789755431713,0.15158779460440058,0.953,0.956,10.887222634194288
20260827,95,5985,95000,0.14310363202597962,0.15009747985405306,0.953,0.956,10.947624450305456
20260827,96,6048,96000,0.14171116511431672,0.14871299731155183,0.953,0.956,11.007556774981708
20260827,97,6111,97000,0.14032667629137693,0.147427461752557,0.953,0.956,11.06424754883816
20260827,98,6174,98000,0.1389708662708993,0.14612849511979867,0.954,0.956,11.122915163547972
20260827,99,6237,99000,0.1376887291449225,0.14494958584432516,0.953,0.956,11.178324869458846
20260827,100,6300,100000,0.13641052756662203,0.14372992096530313,0.953,0.956,11.23641698191989
20260827,101,6363,101000,0.13518386064423193,0.142611124517113,0.953,0.956,11.293776692467674
20260827,102,6426,102000,0.13397744330089395,0.14155009821913292,0.953,0.956,11.349383499598835
20260827,103,6489,103000,0.13279755356481565,0.14048554352819584,0.953,0.956,11.401686690923642
20260827,104,6552,104000,0.13162826549822507,0.1393952722098181,0.953,0.956,11.455950955666719
20260827,105,6615,105000,0.13050040880810865,0.13837955830733015,0.953,0.956,11.512088570225638
20260827,106,6678,106000,0.12936831699856868,0.13739082958069762,0.951,0.956,11.56440394361578
20260827,107,6741,107000,0.12824882591668124,0.13644073410906335,0.952,0.956,11.618875142725168
20260827,108,6804,108000,0.12719641319015768,0.13545670042349517,0.952,0.956,11.671924722742375
20260827,109,6867,109000,0.12614033503570737,0.13451069143635477,0.952,0.956,11.725075785133455
20260827,110,6930,110000,0.12515557655510384,0.13351031267318406,0.952,0.956,11.77881214691784
20260827,111,6993,111000,0.12415394074001919,0.1325705764478475,0.953,0.956,11.832631950862636
20260827,112,7056,112000,0.12315955202748376,0.13172009965841985,0.954,0.956,11.882535022341619
20260827,113,7119,113000,0.12221792068166534,0.13088648699364974,0.954,0.956,11.934950975898605
20260827,114,7182,114000,0.1213240381506392,0.13005570203502445,0.956,0.956,11.983802535971007
20260827,115,7245,115000,0.12039670826062096,0.1292017049778549,0.956,0.956,12.03797439635731
20260827,116,7308,116000,0.1195154075179676,0.1284430481212395,0.956,0.956,12.086919668780984
20260827,117,7371,117000,0.11869919938086607,0.12766397462575652,0.955,0.956,12.1370396292568
20260827,118,7434,118000,0.11784062455161973,0.12698762162998967,0.956,0.952,12.186198883990022
20260827,119,7497,119000,0.11703903768532008,0.12615303723178437,0.955,0.956,12.2360843458094
20260827,120,7560,120000,0.1162377988988437,0.12549880487313403,0.956,0.956,12.283978156582702
20260827,121,7623,121000,0.11546606707386811,0.12473440216399874,0.955,0.956,12.334348459853027
20260827,122,7686,122000,0.11470397548687242,0.12402005365357777,0.955,0.956,12.380740464808966
20260827,123,7749,123000,0.11395054747228243,0.12329866879697564,0.957,0.956,12.428959847084817
20260827,124,7812,124000,0.11321656123408905,0.12267438251080356,0.957,0.956,12.475201565658068
20260827,125,7875,125000,0.11251217364768186,0.12209201981719173,0.957,0.956,12.523048995584855
20260827,126,7938,126000,0.1118082280562407,0.12139969288933677,0.956,0.956,12.567996071676525
20260827,127,8001,127000,0.11116987025998948,0.12074059297995639,0.957,0.956,12.613426844555436
20260827,128,8064,128000,0.11051226856463046,0.12015190441450779,0.956,0.956,12.656425300089348
20260827,129,8127,129000,0.10986309814230273,0.11967484066698582,0.957,0.952,12.70271965548849
20260827,130,8190,130000,0.10925700701297913,0.11905005706192659,0.957,0.952,12.74717015253564
20260827,131,8253,131000,0.10864935633618317,0.11851495145631169,0.957,0.956,12.789576296058797
20260827,132,8316,132000,0.10804217244012851,0.11805466454376755,0.957,0.956,12.835557097503772
20260827,133,8379,133000,0.10744918777862089,0.11744669022786636,0.957,0.952,12.877489815744154
20260827,134,8442,134000,0.10686609262297245,0.11695582550688134,0.957,0.956,12.92029059219949
20260827,135,8505,135000,0.10631561972226498,0.11641931390259094,0.957,0.952,12.959361435511738
20260827,136,8568,136000,0.1057607097300034,0.11598917198401401,0.957,0.956,13.00575642578622
20260827,137,8631,137000,0.10523798582326734,0.11552088067050909,0.957,0.952,13.045723623338864
20260827,138,8694,138000,0.10473207015984488,0.11501621014714394,0.957,0.952,13.088359082363858
20260827,139,8757,139000,0.10422948047577942,0.11458454408321281,0.957,0.956,13.12863430580959
20260827,140,8820,140000,0.10373964390123833,0.11413778852716432,0.957,0.956,13.168416510019263
20260827,141,8883,141000,0.10326103749866375,0.11364080375343953,0.957,0.956,13.206177375695544
20260827,142,8946,142000,0.10276956858676106,0.11327627503274702,0.957,0.956,13.246063096959343
20260827,143,9009,143000,0.10229109507397341,0.11283336921424043,0.958,0.956,13.286276406409565
20260827,144,9072,144000,0.10183691739849254,0.11231909206906986,0.958,0.956,13.325258116228278
20260827,145,9135,145000,0.1013993715793182,0.11202502133118164,0.958,0.956,13.36170883259498
20260827,146,9198,146000,0.10094700647640556,0.11166519621267273,0.959,0.956,13.401982037304148
20260827,147,9261,147000,0.10050920457427052,0.11123264188091155,0.958,0.956,13.439030264731796
20260827,148,9324,148000,0.10006952669157322,0.11085413804160359,0.96,0.956,13.477380705487569
20260827,149,9387,149000,0.09966354706150239,0.1104510342536998,0.96,0.956,13.515325325821646
20260827,150,9450,150000,0.09925768329544311,0.11015867643996739,0.96,0.956,13.551102086497298
20260827,151,9513,151000,0.09884776029145396,0.1098636415496497,0.96,0.956,13.582613350076281
20260827,152,9576,152000,0.09845293958327797,0.10937932135700738,0.959,0.96,13.621707982642388
20260827,153,9639,153000,0.0980457504509989,0.10911113987276691,0.96,0.956,13.656495155833047
20260827,154,9702,154000,0.0976527670036588,0.10873236840614195,0.96,0.956,13.692030052671102
20260827,155,9765,155000,0.09727511528601718,0.1084142058443735,0.96,0.956,13.724128444310873
20260827,156,9828,156000,0.09690132022188527,0.10800558421502052,0.96,0.96,13.760647613135927
20260827,157,9891,157000,0.09654386831950912,0.10767213571141525,0.96,0.96,13.796245886852775
20260827,158,9954,158000,0.09619606977497845,0.10739992116838976,0.96,0.96,13.826128170133313
20260827,159,10017,159000,0.09582298808529797,0.1070940617342223,0.96,0.956,13.863008466981233
20260827,160,10080,160000,0.09547584029767835,0.10673052450833106,0.96,0.96,13.897287861544791
20260827,161,10143,161000,0.09516466324425465,0.10649779615641582,0.96,0.956,13.927967764371866
20260827,162,10206,162000,0.09483102533102428,0.10621288963619029,0.96,0.956,13.961407569094424
20260827,163,10269,163000,0.09451245236914294,0.1059346457575474,0.96,0.956,13.994716074727975
20260827,164,10332,164000,0.0942017506026947,0.10564015883720894,0.96,0.956,14.028178243706645
20260827,165,10395,165000,0.0938813846270685,0.10529937267997846,0.96,0.956,14.061947516978373
20260827,166,10458,166000,0.0936007955532775,0.10503093652938575,0.96,0.956,14.090430481162
20260827,167,10521,167000,0.09328575380010173,0.10468858155531804,0.96,0.96,14.123285362934446
20260827,168,10584,168000,0.09297672127274341,0.10446612295068433,0.961,0.956,14.156387280666152
20260827,169,10647,169000,0.09268427624694743,0.10417527940106347,0.96,0.96,14.186779900321508
20260827,170,10710,170000,0.09237696169238595,0.10383240925867339,0.961,0.96,14.220289639650366
20260827,171,10773,171000,0.0920951499507691,0.10356470255092434,0.961,0.96,14.249289274202502
20260827,172,10836,172000,0.09181101514232302,0.10337159545526392,0.961,0.956,14.278993927143334
20260827,173,10899,173000,0.09154385449070611,0.10307685969794243,0.961,0.956,14.311630320411325
20260827,174,10962,174000,0.09124511030984621,0.10283122770843131,0.961,0.96,14.339879122196065
20260827,175,11025,175000,0.09098519561769428,0.10258580481858182,0.961,0.96,14.369251283203775
20260827,176,11088,176000,0.09070063413523746,0.10233105751420676,0.961,0.956,14.398917892128658
20260827,177,11151,177000,0.09045045119444779,0.10190971480719947,0.961,0.96,14.434497485137914
20260827,178,11214,178000,0.09019005876930482,0.10175127032325783,0.961,0.96,14.458051619542138
20260827,179,11277,179000,0.08992135632134472,0.10153482964824102,0.961,0.96,14.486209597135353
20260827,180,11340,180000,0.0896588868705665,0.10118696837018057,0.961,0.96,14.519473707731603
20260827,181,11403,181000,0.08943406289382753,0.10098898361101058,0.961,0.96,14.54215284914369
20260827,182,11466,182000,0.08915983950487054,0.10078445535439752,0.961,0.96,14.571377875231615
20260827,183,11529,183000,0.08890745242703188,0.10060527569953832,0.961,0.96,14.599175658187054
20260827,184,11592,184000,0.08866150201592717,0.10025542679536754,0.961,0.96,14.630283785236303
20260827,185,11655,185000,0.08841662360388279,0.10008063104111788,0.961,0.96,14.658014366246928
20260827,186,11718,186000,0.08817190877911413,0.09989374584896889,0.961,0.96,14.683724267064228
20260827,187,11781,187000,0.08792635554148892,0.09957737384957192,0.961,0.96,14.713032395258313
20260827,188,11844,188000,0.08770273794624373,0.09942788342428506,0.961,0.96,14.740461113731584
20260827,189,11907,189000,0.0874922460093008,0.09904654525389922,0.961,0.96,14.769727467194505
20260827,190,11970,190000,0.08724707389217985,0.09894313800045183,0.961,0.96,14.79520364268902
20260827,191,12033,191000,0.08702487729052079,0.0987416674000814,0.961,0.96,14.822185356957375
20260827,192,12096,192000,0.08681025661169135,0.0985654582639596,0.961,0.96,14.850881096576064
20260827,193,12159,193000,0.08658406203646128,0.0982597891755572,0.961,0.96,14.879154108018593
20260827,194,12222,194000,0.08634747016903538,0.09809139970614965,0.961,0.96,14.90344532781642
20260827,195,12285,195000,0.08613257136038378,0.09784561131512501,0.961,0.96,14.931417038335995
20260827,196,12348,196000,0.08588822664743986,0.09761801944398002,0.961,0.96,14.957722004659015
20260827,197,12411,197000,0.08567503736925978,0.09746712773274346,0.961,0.96,14.985638638329393
20260827,198,12474,198000,0.08543640704361376,0.09723215013844924,0.961,0.96,15.009875108962692
20260827,199,12537,199000,0.08522413405357353,0.09713948594085123,0.962,0.956,15.034692709253875
20260827,200,12600,200000,0.08500348395972794,0.0968202739775349,0.962,0.964,15.059269824644261


==> data/training-measurements/whole_plane_region_stats.csv <==
Seed,Epoch,Step,Mean_Finite_Region_Volume,Median_Finite_Region_Volume,Finite_Region_Count,Unbounded_Region_Count,Total_Region_Count
20260827,0,0,0.15794601327238197,0.02055614384398599,36,20,56
20260827,1,63,0.2612016923187484,0.025834100897304965,36,20,56
20260827,2,126,0.49675465879557407,0.015769067832408556,36,20,56
20260827,3,189,7.653611291704523,0.015336295390456452,36,20,56
20260827,4,252,0.5190648440417506,0.014755628619029232,36,20,56
20260827,5,315,0.20006711469834612,0.019802336884312998,36,20,56
20260827,6,378,0.18800843823287433,0.02069375521510779,36,20,56
20260827,7,441,0.15156423697558408,0.022785664409017775,36,20,56
20260827,8,504,0.14609419825538486,0.026392936234405195,36,20,56
20260827,9,567,0.14385857190563262,0.029143425006410678,36,20,56
20260827,10,630,0.1501702187804209,0.04256121018266687,36,20,56
20260827,11,693,0.1973902722120425,0.04007706371763357,36,20,56
20260827,12,756,0.2158092393109088,0.04262269556206538,36,20,56
20260827,13,819,0.20526448166429473,0.051584663513634665,36,20,56
20260827,14,882,0.24028957265466883,0.055673493429488415,36,20,56
20260827,15,945,0.2940196004298899,0.0543835148291755,36,20,56
20260827,16,1008,0.43092037717574766,0.05221588107598989,36,20,56
20260827,17,1071,1.4763539029261676,0.038599025340009405,36,20,56
20260827,18,1134,1.5303452725128928,0.035195993180113155,36,20,56
20260827,19,1197,0.6153376895185132,0.039976194225617045,36,20,56
20260827,20,1260,0.40351060474717937,0.04559212969354383,36,20,56
20260827,21,1323,0.33834229225574175,0.048432379585483784,36,20,56
20260827,22,1386,0.3102565336972649,0.04931950946650926,36,20,56
20260827,23,1449,0.3030533933420734,0.053943885992688664,36,20,56
20260827,24,1512,0.3094327333742688,0.05315378921233791,36,20,56
20260827,25,1575,0.40305236376870035,0.05838713063207161,36,20,56
20260827,26,1638,0.3390698827273718,0.058580761292786096,36,20,56
20260827,27,1701,0.39827242562849263,0.05307267583207116,36,20,56
20260827,28,1764,0.5167588549033936,0.06824963520896873,36,20,56
20260827,29,1827,0.7814558551554533,0.06824245826103931,36,20,56
20260827,30,1890,1.8626383664009214,0.06936736165991561,36,20,56
20260827,31,1953,3.278967615609046,0.06629194649160843,36,20,56
20260827,32,2016,0.9585094863274206,0.06717966423601632,36,20,56
20260827,33,2079,0.5662788666298623,0.06375830552830097,36,20,56
20260827,34,2142,0.42124052898491426,0.06166919208777926,36,20,56
20260827,35,2205,0.3493843232361724,0.0652521633311178,36,20,56
20260827,36,2268,0.2950192410136969,0.06403205401211658,36,20,56
20260827,37,2331,0.267796243748084,0.06953624215704621,36,20,56
20260827,38,2394,0.2456185416234596,0.06554304230250944,36,20,56
20260827,39,2457,0.2268956548790196,0.07313832979014082,36,20,56
20260827,40,2520,0.2157795981302756,0.07111642238488042,36,20,56
20260827,41,2583,0.2074637178378461,0.07085439842200705,36,20,56
20260827,42,2646,0.20402085108951662,0.06782153917514457,36,20,56
20260827,43,2709,0.20677534589886828,0.0601131113635897,36,20,56
20260827,44,2772,0.2263789031352508,0.05786793239929039,36,20,56
20260827,45,2835,0.3686565716038406,0.054819194414506306,36,20,56
20260827,46,2898,0.38664360706010137,0.05331673994098836,36,20,56
20260827,47,2961,0.304765421087731,0.04154093548063216,36,20,56
20260827,48,3024,0.2926441840960846,0.052029219417311284,36,20,56
20260827,49,3087,0.3138277050463284,0.051483258500340204,36,20,56
20260827,50,3150,0.45302720212659103,0.04975019985035211,36,20,56
20260827,51,3213,0.6581584397267801,0.04826348756688126,36,20,56
20260827,52,3276,0.3892431354485836,0.04537362670187223,36,20,56
20260827,53,3339,0.36676447259201744,0.0427058901376862,36,20,56
20260827,54,3402,0.3692441572850018,0.03896312294655553,36,20,56
20260827,55,3465,0.37672854620703494,0.038149326310130134,36,20,56
20260827,56,3528,0.4019400484221023,0.03852362869408223,36,20,56
20260827,57,3591,0.4347426370426148,0.034962636298738546,36,20,56
20260827,58,3654,0.4643102832247032,0.032998667625467916,36,20,56
20260827,59,3717,0.4950517945256146,0.032139542706832,36,20,56
20260827,60,3780,0.5410643194058877,0.03377309486879259,36,20,56
20260827,61,3843,0.5947791437217789,0.03633445367162576,36,20,56
20260827,62,3906,0.6529881471815944,0.03416335777431029,36,20,56
20260827,63,3969,0.7359705601805441,0.035922792911299475,36,20,56
20260827,64,4032,0.826463446859282,0.03816041916587898,36,20,56
20260827,65,4095,1.0192484368944816,0.04248625979202808,36,20,56
20260827,66,4158,1.2603013818892295,0.0467801509173507,36,20,56
20260827,67,4221,1.6421343861686541,0.04447026003012264,36,20,56
20260827,68,4284,2.5163694293136936,0.04366556043950311,36,20,56
20260827,69,4347,5.4910274606936005,0.04454317355403663,36,20,56
20260827,70,4410,125.0804210910682,0.04673790749278181,36,20,56
20260827,71,4473,5.980502158094001,0.04715520756327418,36,20,56
20260827,72,4536,3.1461526530228245,0.04737426263190457,36,20,56
20260827,73,4599,2.4429678432354036,0.049930476638430435,36,20,56
20260827,74,4662,2.084085806425346,0.049639007579344946,36,20,56
20260827,75,4725,1.74637481861681,0.049939557781105995,36,20,56
20260827,76,4788,1.6314974484029134,0.051579967185713296,36,20,56
20260827,77,4851,1.535269465327394,0.05233976969762433,36,20,56
20260827,78,4914,1.502223396555522,0.053117396901542414,36,20,56
20260827,79,4977,1.4643153232284012,0.05255287473524253,36,20,56
20260827,80,5040,1.4605200854558469,0.05192398708198698,36,20,56
20260827,81,5103,1.473520067003082,0.050193120351848725,36,20,56
20260827,82,5166,1.4894617722828694,0.05029470060882088,36,20,56
20260827,83,5229,1.514523174028124,0.04876179245557781,36,20,56
20260827,84,5292,1.5659602531586108,0.04957429027985611,36,20,56
20260827,85,5355,1.6159668561333076,0.04942680178275137,36,20,56
20260827,86,5418,1.641222306068005,0.050192287609618844,36,20,56
20260827,87,5481,1.6845414644051855,0.050707872789111666,36,20,56
20260827,88,5544,1.7664011667059607,0.05107094992677261,36,20,56
20260827,89,5607,1.8291734127446861,0.051772144649303305,36,20,56
20260827,90,5670,1.8790571293014402,0.051998613614146115,36,20,56
20260827,91,5733,1.9993989931190808,0.05315105967560587,36,20,56
20260827,92,5796,2.0580404924845626,0.05372260504373429,36,20,56
20260827,93,5859,2.1259697273973197,0.05401438938330225,36,20,56
20260827,94,5922,2.1399510768534338,0.05479981300760244,36,20,56
20260827,95,5985,2.1368389428079095,0.05480177841094418,36,20,56
20260827,96,6048,2.2675087234935445,0.05477884875517389,36,20,56
20260827,97,6111,2.314230471734457,0.05505368558985379,36,20,56
20260827,98,6174,2.2583983395773757,0.055741713291659015,36,20,56
20260827,99,6237,2.385979973490407,0.056416025467725416,36,20,56
20260827,100,6300,2.4464637792941333,0.056315138829716394,36,20,56
20260827,101,6363,2.6009994526160707,0.05718091327446122,36,20,56
20260827,102,6426,2.564362445907649,0.057674116896171815,36,20,56
20260827,103,6489,2.6608275523554408,0.0583942591756089,36,20,56
20260827,104,6552,2.723745466087857,0.058964733246214936,36,20,56
20260827,105,6615,2.7493522042967626,0.059242823609217704,36,20,56
20260827,106,6678,2.8219942867562575,0.059507091811628644,36,20,56
20260827,107,6741,2.8070094351014285,0.06051420588224814,36,20,56
20260827,108,6804,2.7751611155746922,0.0630295719807421,36,20,56
20260827,109,6867,2.902903129908424,0.06425008782494247,36,20,56
20260827,110,6930,2.7809347950359524,0.06434112422908786,36,20,56
20260827,111,6993,2.7691325512495855,0.06440194045085854,36,20,56
20260827,112,7056,2.971695227965479,0.06566272645268617,36,20,56
20260827,113,7119,2.892970353407291,0.06635694515418705,36,20,56
20260827,114,7182,2.9241042822315055,0.06682477720388301,36,20,56
20260827,115,7245,2.8450029585931778,0.06719160596630169,36,20,56
20260827,116,7308,3.0307220021295276,0.06882857053311814,36,20,56
20260827,117,7371,2.8758528178092453,0.06973227103901404,36,20,56
20260827,118,7434,3.060903074096665,0.07046938601647479,36,20,56
20260827,119,7497,2.8325647752094905,0.07120857923033708,36,20,56
20260827,120,7560,3.03570050549108,0.07301490260604061,36,20,56
20260827,121,7623,3.119394324410832,0.07409577590477434,36,20,56
20260827,122,7686,3.0620626776168867,0.07507818943925676,36,20,56
20260827,123,7749,3.2472159253311514,0.07609043764070222,36,20,56
20260827,124,7812,4.229095672772391,0.07667591895970616,36,20,56
20260827,125,7875,12.891521893415845,0.0777430150860011,36,20,56
20260827,126,7938,23.038772173689996,0.07908471716192836,36,20,56
20260827,127,8001,5.05665062969682,0.07955172889432965,36,20,56
20260827,128,8064,3.463816105042453,0.08240730322766607,36,20,56
20260827,129,8127,2.738268138425689,0.0839191813408566,36,20,56
20260827,130,8190,2.6094514061091436,0.08604013636716443,36,20,56
20260827,131,8253,2.473278412983919,0.0877456904390968,36,20,56
20260827,132,8316,2.3242192645356194,0.08975538626762934,36,20,56
20260827,133,8379,2.1577886704826934,0.09219495675270772,36,20,56
20260827,134,8442,2.083153095605349,0.09317878606494417,36,20,56
20260827,135,8505,1.9873385450240098,0.09564014211782618,36,20,56
20260827,136,8568,1.9304218333036305,0.09684184049736008,36,20,56
20260827,137,8631,1.884361952573405,0.09747916009941349,36,20,56
20260827,138,8694,1.8212680710940405,0.09758695827974559,36,20,56
20260827,139,8757,1.7966693766056698,0.09627083461850958,36,20,56
20260827,140,8820,1.7350217518838702,0.09623270101104905,36,20,56
20260827,141,8883,1.6959116742053657,0.09590133831981185,36,20,56
20260827,142,8946,1.6601524086972401,0.09377561307736726,36,20,56
20260827,143,9009,1.6223367912643873,0.09280067822841621,36,20,56
20260827,144,9072,1.5422265606328247,0.09003864194378092,36,20,56
20260827,145,9135,1.5355468141544493,0.0907027327032816,36,20,56
20260827,146,9198,1.4979582480945544,0.0879254488040618,36,20,56
20260827,147,9261,1.4530007993044567,0.08655889696104066,36,20,56
20260827,148,9324,1.4223566562011205,0.08616155682337265,36,20,56
20260827,149,9387,1.3607026700871558,0.0845652765811947,36,20,56
20260827,150,9450,1.3618350099684606,0.08388807656172886,36,20,56
20260827,151,9513,1.3524691522840413,0.08430960739588239,36,20,56
20260827,152,9576,1.3026871918228302,0.08422472384648165,36,20,56
20260827,153,9639,1.2729777187378157,0.08380591977851023,36,20,56
20260827,154,9702,1.2308132298955468,0.08354512856623711,36,20,56
20260827,155,9765,1.2235560285890796,0.070674950710482,36,20,56
20260827,156,9828,1.1979567933663289,0.07158874356354952,36,20,56
20260827,157,9891,1.1834362583629203,0.06709947151860493,36,20,56
20260827,158,9954,1.1610402370530357,0.06295893911621156,36,20,56
20260827,159,10017,1.1483467844322006,0.06093529776549443,36,20,56
20260827,160,10080,1.1325435442631542,0.06143696055105531,36,20,56
20260827,161,10143,1.1153375716660952,0.06225174106383492,36,20,56
20260827,162,10206,1.114630658554366,0.061282165695119475,36,20,56
20260827,163,10269,1.1001075269568465,0.06228676107914244,36,20,56
20260827,164,10332,1.0951670993567941,0.06159380169021558,36,20,56
20260827,165,10395,1.0794551034018083,0.06169957089398961,36,20,56
20260827,166,10458,1.076991564561332,0.08238517939325363,36,20,56
20260827,167,10521,1.0746211215682553,0.08130552113559551,36,20,56
20260827,168,10584,1.073446808995966,0.08155297087912922,36,20,56
20260827,169,10647,1.0790983940685812,0.08042204348121972,36,20,56
20260827,170,10710,1.0803854283478005,0.0797719500862045,36,20,56
20260827,171,10773,1.0847143758542828,0.07943206373756069,36,20,56
20260827,172,10836,1.092818534703651,0.07935763529243034,36,20,56
20260827,173,10899,1.0885219997180182,0.07873328628463475,36,20,56
20260827,174,10962,1.121017217315039,0.07764192768590628,36,20,56
20260827,175,11025,1.1350894159841711,0.076852435720102,36,20,56
20260827,176,11088,1.1610193998286173,0.07666222462980189,36,20,56
20260827,177,11151,1.1648030424673845,0.07760033380483453,36,20,56
20260827,178,11214,1.1956763342219212,0.07695574256288878,36,20,56
20260827,179,11277,1.2438277347968645,0.07688425863723161,36,20,56
20260827,180,11340,1.2664905696126232,0.076570036800928,36,20,56
20260827,181,11403,1.4047418995652272,0.07679539060937263,36,20,56
20260827,182,11466,1.5095360111594671,0.07633102263809016,36,20,56
20260827,183,11529,1.6568978956998521,0.0763792914800812,36,20,56
20260827,184,11592,1.7946837126909625,0.07600867183420623,36,20,56
20260827,185,11655,2.012969519055892,0.07700287647675585,36,20,56
20260827,186,11718,2.5076862680090337,0.07590654730352961,36,20,56
20260827,187,11781,4.157791148562609,0.07614521915374925,36,20,56
20260827,188,11844,5.482166470510621,0.07586812583068547,36,20,56
20260827,189,11907,3.6433896017641447,0.07577073371878648,36,20,56
20260827,190,11970,2.746239869336639,0.07594059388726962,36,20,56
20260827,191,12033,2.513659893408695,0.07536692010020288,36,20,56
20260827,192,12096,2.5089229237940844,0.07612402166167981,36,20,56
20260827,193,12159,2.561264659444383,0.07534884042070311,36,20,56
20260827,194,12222,2.759608189176815,0.07538687065477098,36,20,56
20260827,195,12285,3.665388480083966,0.07505639761406113,36,20,56
20260827,196,12348,6.893074460953657,0.07485829220175569,36,20,56
20260827,197,12411,4.082405235838188,0.07486866370856166,36,20,56
20260827,198,12474,2.7426233252936463,0.07550435215065773,36,20,56
20260827,199,12537,2.247201295880094,0.07702350352215495,36,20,56
20260827,200,12600,1.9415573593379658,0.07803262577291906,36,20,56


==> data/width-depth-linear-regions/linear_regions.csv <==
Network,Sweep,Architecture,HiddenLayers,Width,Pieces,Algorithm,Encoding,NumSamples,MeanNumRegions,StdNumRegions,MeanTimeSeconds,StdTimeSeconds,MedianTimeSeconds,MinTimeSeconds,MaxTimeSeconds
relu,depth,2:10:1,1,10,,HiGHS,Float64,30,56.0,0.0,6.540927497233332,14.435326820732222,2.14409314,1.70141335,81.409506081
maxout,depth,2:10:1,1,10,3,HiGHS,Float64,30,118.73333333333333,9.804760748398367,3.546721570400001,1.7394828591994782,3.3852032000000003,2.244913953,11.708889546
relu,depth,2:10:10:1,2,10,,HiGHS,Float64,30,216.13333333333333,40.58174664697837,5.432953276566666,3.1427855506522944,4.5974985155,2.868860149,18.092308879
maxout,depth,2:10:10:1,2,10,3,HiGHS,Float64,30,407.7,64.951520382513,7.614015522133332,1.005166316654852,7.5854270935,5.939228327,9.959220649
relu,depth,2:10:10:10:1,3,10,,HiGHS,Float64,30,453.3,125.9299613770043,7.594699686833335,1.4237851586023957,7.336518332000001,5.575428366,12.672008248
maxout,depth,2:10:10:10:1,3,10,3,HiGHS,Float64,30,832.2666666666667,221.68491671480626,12.790154195800001,2.1136887565440334,12.681323836,9.363245053,18.040425348
relu,depth,2:10:10:10:10:1,4,10,,HiGHS,Float64,30,845.6666666666666,224.9503137987607,10.740763136233333,1.4866513088861666,10.619428033999998,7.879944517,14.144714963
maxout,depth,2:10:10:10:10:1,4,10,3,HiGHS,Float64,30,1237.6666666666667,400.16275424514146,23.821865945533336,4.200640976712842,24.027406134499998,15.932761888,32.664902019
relu,depth,2:10:10:10:10:10:1,5,10,,HiGHS,Float64,30,1268.4,471.6509960436482,19.698080050100007,4.447352175037365,19.849931642,11.8189135,27.737069554
maxout,depth,2:10:10:10:10:10:1,5,10,3,HiGHS,Float64,30,1859.0,623.7537644140432,44.719271138433335,8.97551276859858,44.0926372275,31.307723943,67.377475623
relu,depth,2:10:10:10:10:10:10:1,6,10,,HiGHS,Float64,30,1689.0333333333333,579.3482356587612,32.132068250900005,9.081237863598139,31.2033562825,19.263065574,59.762008973
maxout,depth,2:10:10:10:10:10:10:1,6,10,3,HiGHS,Float64,30,2478.6,931.0330784152883,74.42371855803334,19.828196896760584,69.874131428,42.346950612,114.215937684
relu,width,2:10:1,1,10,,HiGHS,Float64,30,56.0,0.0,4.459990463066666,1.2220707122216294,4.8700249509999995,1.74759288,5.588965973
maxout,width,2:10:1,1,10,3,HiGHS,Float64,30,120.56666666666666,10.727609668299937,3.3878569476333333,1.0169704503137778,3.119748358,2.321669512,6.587887456
relu,width,2:20:1,1,20,,HiGHS,Float64,30,211.0,0.0,8.710332225099998,6.852990576327536,7.2487045640000005,4.988881619,44.381730376
maxout,width,2:20:1,1,20,3,HiGHS,Float64,30,472.6333333333333,26.766529966298986,16.147097697766668,1.4362664641866416,16.3691684245,12.682415858,18.037489949
relu,width,2:30:1,1,30,,HiGHS,Float64,30,466.0,0.0,22.171998091333325,7.376224029548639,21.015261879500002,16.622220546,58.602297034
maxout,width,2:30:1,1,30,3,HiGHS,Float64,30,1050.7333333333333,53.76637414319239,47.43725860303334,5.955104573741516,48.072665349999994,35.976661699,61.798038634
relu,width,2:40:1,1,40,,HiGHS,Float64,30,820.9666666666667,0.18257418583505536,44.84814578763335,7.260693292660724,44.075254762499995,35.320822229,76.868605955
maxout,width,2:40:1,1,40,3,HiGHS,Float64,30,1816.9,86.87539630274281,100.47714121933332,8.4321012983405,102.3082764435,82.854603816,112.973964465
relu,width,2:50:1,1,50,,HiGHS,Float64,30,1276.0,0.0,83.90610628806665,9.155060153507458,83.102755111,71.78300924,121.747069417
maxout,width,2:50:1,1,50,3,HiGHS,Float64,30,2816.766666666667,124.92388947242854,180.80918988906663,15.486935420032825,180.1287203005,155.620760012,209.494552171
relu,width,2:60:1,1,60,,HiGHS,Float64,30,1830.9333333333334,0.2537081317024623,133.58242819383332,16.723655646574514,137.454979368,109.468257888,193.258828673
maxout,width,2:60:1,1,60,3,HiGHS,Float64,30,4096.433333333333,162.78030113248226,310.74583960136664,19.536119788465584,309.39574683449996,268.33108104,348.421554972


==> data/width-depth-monomials/sweep_onelayer.csv <==
Width,Unpruned_Avg,Pruned_Avg,Unpruned_Time_Avg,Pruned_Time_Avg
2,9.9,8.9,0.009056907900000001,3.6264330798666675
3,15.4,12.066666666666666,0.009353489066666667,0.19975135346666667
4,20.866666666666667,15.133333333333333,0.008607983333333334,0.20011125816666672
5,34.2,19.6,0.009970537400000005,0.22900125519999998
6,49.266666666666666,23.9,0.008654671433333332,0.24625408990000003
7,56.4,27.666666666666668,0.010942784033333335,0.3627041476666666
8,116.4,34.63333333333333,0.010635478400000002,0.36405442903333335


==> data/width-depth-monomials/sweep_twolayer.csv <==
Depth,Unpruned_Avg,Pruned_Avg,Unpruned_Time_Avg,Pruned_Time_Avg
2,14.866666666666667,8.933333333333334,0.0012655186,0.5455877000333333
3,36.13333333333333,14.4,0.012096709233333336,0.5980744574333333
4,113.7,22.666666666666668,0.0032169633666666673,0.6907107608666666
5,276.3333333333333,29.733333333333334,0.0263910253,0.8894402851999998
6,545.4666666666667,39.766666666666666,0.006717704800000002,1.0762658641
7,1063.0333333333333,46.96666666666667,0.010282236500000002,1.0361726109000002
8,3156.9666666666667,58.86666666666667,0.05001802996666665,1.3285746976

